Dark energy from quantum fluctuations

We have derived the quantum vacuum pressure P_vac as a primary entity, removing a trivial and a gauge terms from the cosmological constant-like part (the zeroth term) of the effective action for a free matter field. The quantum vacuum energy density G_vac appears a secondary entity, but both are of expected order. Moreover P_vac and G_vac are dynamical, and therefore they can be used in the Einstein equations. In particular, they could dynamically support holographic dark energy model as well as the `thermodynamic' one.

==> readme.txt <==
%%
%% This is file `adp-readme.txt',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% readme.dtx  (with options: `adp')
%% 
%% $Id: readme.dtx,v 1.8 2002/08/09 09:40:12 uwe Exp $
%% ====================================================================
%% LaTeX class for Annalen der Physik
%%
%% read-me file  (C) WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
%%---------------------------------------------------------------------

This directory contains the LaTeX2e support for
Annalen der Physik (adp)

The following files are part of the macro package

  readme.txt         This file
  w-art.cls          The document class file for journals at
                     WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
  w-adp.clo          The class option file for Annalen der Physik (ADP)
  adp-stpl.tex       A fill-in-form for a standard article with usage comments
  adp-tpl.tex        Some more usage comments for ADP
  adp-tma.tex        Examples of various features from \AmS-\LaTeX{}.
  w-thm.sty          Some predefined theorem environments (uses amsthm.sty)
  w-greek.sty        Style file for slanted and upright greek letters
  w-greek.tex        Example file for the usage of w-greek.sty
  empty.eps          A simple eps-file depicting a rectangle with diagonal lines

INSTALLATION

Copy w-art.cls, w-adp.clo, w-greek.sty and w-thm.sty
to a place where LaTeX can find them.

GETTING STARTED

You should first run the file *-tpl.tex through
LaTeX and read the usage comments in *-tpl.

\endinput
%%
%% End of file `adp-readme.txt'.

